Tropical KP Theory on Banana Curves

The Kadomtsev-Petviashvili (KP) equation is the cornerstone of integrable systems, whose solutions reflect deep connections in algebraic geometry. Banana curves are reducible rational curves obtained as a degeneration of hyperelliptic curves. In this work, we relate the family of KP multi-solitons arising from banana curves together with non-special divisors of fixed degree to the combinatorics of the tropical theta divisor of the curve. We describe the Voronoi and Delaunay polytopes and show that the latter are combinatorially equivalent to uniform matroid polytopes. As a consequence, the combinatorics of the tropical theta divisor canonically encodes the matroid and Grassmannian structures underlying the associated KP multi-soliton solutions. We define the Hirota variety of a banana graph, which parametrizes all tau functions arising from such a graph. Starting from the matroid arising from Delaunay polytopes and the periods in the tropical limit, we construct an explicit parametrization of this variety which realizes the tau function as a multi-soliton. Our framework specializes naturally to real and positive settings.

==> hexagon2_orientations.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
\begin{scope}[transform canvas={xshift=-2cm, yshift=5.7cm}]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300
%Shape: Polygon [id:ds19961958706140492] 
\draw   (52.33,25.67) -- (112.33,57.67) -- (142.33,116.67) -- (112.33,146.67) -- (52.33,116.67) -- (21.33,56.67) -- cycle ;
%Shape: Circle [id:dp6544169902801933] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (109,57.67) .. controls (109,55.83) and (110.49,54.33) .. (112.33,54.33) .. controls (114.17,54.33) and (115.67,55.83) .. (115.67,57.67) .. controls (115.67,59.51) and (114.17,61) .. (112.33,61) .. controls (110.49,61) and (109,59.51) .. (109,57.67) -- cycle ;
%Shape: Circle [id:dp6703516250122095] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (110,146.67) .. controls (110,144.83) and (111.49,143.33) .. (113.33,143.33) .. controls (115.17,143.33) and (116.67,144.83) .. (116.67,146.67) .. controls (116.67,148.51) and (115.17,150) .. (113.33,150) .. controls (111.49,150) and (110,148.51) .. (110,146.67) -- cycle ;
%Shape: Circle [id:dp6302961917843127] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (18,56.67) .. controls (18,54.83) and (19.49,53.33) .. (21.33,53.33) .. controls (23.17,53.33) and (24.67,54.83) .. (24.67,56.67) .. controls (24.67,58.51) and (23.17,60) .. (21.33,60) .. controls (19.49,60) and (18,58.51) .. (18,56.67) -- cycle ;
%Shape: Circle [id:dp7337494720999973] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (49,115.67) .. controls (49,113.83) and (50.49,112.33) .. (52.33,112.33) .. controls (54.17,112.33) and (55.67,113.83) .. (55.67,115.67) .. controls (55.67,117.51) and (54.17,119) .. (52.33,119) .. controls (50.49,119) and (49,117.51) .. (49,115.67) -- cycle ;
%Shape: Circle [id:dp19279780045173578] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (139,116.67) .. controls (139,114.83) and (140.49,113.33) .. (142.33,113.33) .. controls (144.17,113.33) and (145.67,114.83) .. (145.67,116.67) .. controls (145.67,118.51) and (144.17,120) .. (142.33,120) .. controls (140.49,120) and (139,118.51) .. (139,116.67) -- cycle ;
%Shape: Circle [id:dp3405284721532792] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (49,25.67) .. controls (49,23.83) and (50.49,22.33) .. (52.33,22.33) .. controls (54.17,22.33) and (55.67,23.83) .. (55.67,25.67) .. controls (55.67,27.51) and (54.17,29) .. (52.33,29) .. controls (50.49,29) and (49,27.51) .. (49,25.67) -- cycle ;

% Text Node
\draw (46,9.07) node [anchor=north west][inner sep=0.75pt]    {$\aa_{1}$};
% Text Node
\draw (35,116.07) node [anchor=north west][inner sep=0.75pt]    {$\aa_{2}$};
% Text Node
\draw (142,102.07) node [anchor=north west][inner sep=0.75pt]    {$\aa_{3}$};
% Text Node
\draw (105,41.07) node [anchor=north west][inner sep=0.75pt]    {$\aa_{4}$};
% Text Node
\draw (3,43.07) node [anchor=north west][inner sep=0.75pt]    {$\aa_{5}$};
% Text Node
\draw (115,148.07) node [anchor=north west][inner sep=0.75pt]    {$\aa_{6}$};



%banana graphs a1 ++-
\node[circle, draw, fill=black, inner sep=1pt] (u1) at (46-15,5.07-10) {};
    \node[circle, draw, fill=black, inner sep=1pt] (v1) at (46+35-15,5.07-10) {};
    
    % Draw the four parallel edges with arrows in the middle and labels
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u1) to[bend left=60]  (v1);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u1) to[bend right=0]  (v1);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u1) to[bend right=60]  (v1);
%banana graphs a2 -++
\node[circle, draw, fill=black, inner sep=1pt] (u2) at (35-35,113.07+20) {};
    \node[circle, draw, fill=black, inner sep=1pt] (v2) at (70-35,113.07+20) {};
    % Draw the four parallel edges with arrows in the middle and labels
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u2) to[bend left=60]  (v2);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u2) to[bend right=0]  (v2);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u2) to[bend right=60]  (v2);
%banana graphs a3 +-+
\node[circle, draw, fill=black, inner sep=1pt] (u3) at (146+15,97.07+23) {};
    \node[circle, draw, fill=black, inner sep=1pt] (v3) at (146+35+15,97.07+23) {};
    
    % Draw the four parallel edges with arrows in the middle and labels
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u3) to[bend left=60]  (v3);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u3) to[bend right=0]  (v3);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u3) to[bend right=60]  (v3);
%banana graphs a4 +--
\node[circle, draw, fill=black, inner sep=1pt] (u4) at (105+10,36.07-7) {};
    \node[circle, draw, fill=black, inner sep=1pt] (v4) at (105+35+10,36.07-7) {};
    
    % Draw the four parallel edges with arrows in the middle and labels
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u4) to[bend left=60]  (v4);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u4) to[bend right=0]  (v4);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u4) to[bend right=60]  (v4);
%banana graphs a5 -+-
\node[circle, draw, fill=black, inner sep=1pt] (u5) at (2-35-5,41.07) {};
    \node[circle, draw, fill=black, inner sep=1pt] (v5) at (2-5,41.07) {};
    
    % Draw the four parallel edges with arrows in the middle and labels
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u5) to[bend left=60]  (v5);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u5) to[bend right=0]  (v5);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u5) to[bend right=60]  (v5);              
%banana graphs a6
\node[circle, draw, fill=black, inner sep=1pt] (u6) at (112-17.5,148.07+25) {};
    \node[circle, draw, fill=black, inner sep=1pt] (v6) at (112+17.5,148.07+25) {};
    
    % Draw the four parallel edges with arrows in the middle and labels
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u6) to[bend left=60]  (v6);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u6) to[bend right=0]  (v6);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u6) to[bend right=60]  (v6);  
          \end{scope}
\end{tikzpicture}

==> lattices_genus2.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Shape: Right Triangle [id:dp2057547494790929] 
\draw  [draw opacity=0][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=0.4 ] (300.17,143.62) -- (220.76,64.82) -- (300.17,64.82) -- cycle ;
%Shape: Right Triangle [id:dp35353213751620405] 
\draw  [draw opacity=0][fill={rgb, 255:red, 184; green, 233; blue, 134 }  ,fill opacity=0.4 ] (220.76,64.82) -- (300.17,143.62) -- (220.76,143.62) -- cycle ;
%Shape: Right Triangle [id:dp009179523427314873] 
\draw  [draw opacity=0][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=0.4 ] (379.87,222.71) -- (300.46,143.91) -- (379.87,143.91) -- cycle ;
%Shape: Right Triangle [id:dp6178565951767481] 
\draw  [draw opacity=0][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=0.4 ] (300.18,223.11) -- (220.77,144.31) -- (300.18,144.31) -- cycle ;
%Shape: Right Triangle [id:dp31784424799159305] 
\draw  [draw opacity=0][fill={rgb, 255:red, 184; green, 233; blue, 134 }  ,fill opacity=0.4 ] (300.46,65.11) -- (379.87,143.91) -- (300.46,143.91) -- cycle ;
%Shape: Right Triangle [id:dp6213169472669271] 
\draw  [draw opacity=0][fill={rgb, 255:red, 184; green, 233; blue, 134 }  ,fill opacity=0.4 ] (300.17,143.62) -- (379.58,222.42) -- (300.17,222.42) -- cycle ;
%Straight Lines [id:da596797745018695] 
\draw [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ]   (299.69,37.72) -- (300.66,250.9) ;
%Straight Lines [id:da025401950482104474] 
\draw [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ]   (485.45,143.91) -- (114,143.91) ;
%Shape: Polygon [id:ds6453074493721542] 
\draw   (273.99,90.5) -- (326.93,118.52) -- (353.4,170.18) -- (326.93,196.44) -- (273.99,170.18) -- (246.64,117.64) -- cycle ;
%Shape: Ellipse [id:dp09415396845776725] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (297.52,143.91) .. controls (297.52,142.3) and (298.84,140.99) .. (300.46,140.99) .. controls (302.09,140.99) and (303.4,142.3) .. (303.4,143.91) .. controls (303.4,145.52) and (302.09,146.83) .. (300.46,146.83) .. controls (298.84,146.83) and (297.52,145.52) .. (297.52,143.91) -- cycle ;
%Shape: Ellipse [id:dp12340219446867329] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (218.11,143.03) .. controls (218.11,141.42) and (219.43,140.12) .. (221.05,140.12) .. controls (222.68,140.12) and (224,141.42) .. (224,143.03) .. controls (224,144.65) and (222.68,145.95) .. (221.05,145.95) .. controls (219.43,145.95) and (218.11,144.65) .. (218.11,143.03) -- cycle ;
%Shape: Ellipse [id:dp07387341064973785] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (376.05,143.91) .. controls (376.05,142.3) and (377.36,140.99) .. (378.99,140.99) .. controls (380.61,140.99) and (381.93,142.3) .. (381.93,143.91) .. controls (381.93,145.52) and (380.61,146.83) .. (378.99,146.83) .. controls (377.36,146.83) and (376.05,145.52) .. (376.05,143.91) -- cycle ;
%Shape: Ellipse [id:dp011262066480439481] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (297.52,65.11) .. controls (297.52,63.5) and (298.84,62.19) .. (300.46,62.19) .. controls (302.09,62.19) and (303.4,63.5) .. (303.4,65.11) .. controls (303.4,66.72) and (302.09,68.03) .. (300.46,68.03) .. controls (298.84,68.03) and (297.52,66.72) .. (297.52,65.11) -- cycle ;
%Shape: Ellipse [id:dp2405836794598628] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (218.11,65.11) .. controls (218.11,63.5) and (219.43,62.19) .. (221.05,62.19) .. controls (222.68,62.19) and (224,63.5) .. (224,65.11) .. controls (224,66.72) and (222.68,68.03) .. (221.05,68.03) .. controls (219.43,68.03) and (218.11,66.72) .. (218.11,65.11) -- cycle ;
%Shape: Ellipse [id:dp43934122428666045] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (376.93,65.11) .. controls (376.93,63.5) and (378.25,62.19) .. (379.87,62.19) .. controls (381.5,62.19) and (382.81,63.5) .. (382.81,65.11) .. controls (382.81,66.72) and (381.5,68.03) .. (379.87,68.03) .. controls (378.25,68.03) and (376.93,66.72) .. (376.93,65.11) -- cycle ;
%Shape: Ellipse [id:dp6888669718609736] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (218.11,222.71) .. controls (218.11,221.1) and (219.43,219.79) .. (221.05,219.79) .. controls (222.68,219.79) and (224,221.1) .. (224,222.71) .. controls (224,224.32) and (222.68,225.63) .. (221.05,225.63) .. controls (219.43,225.63) and (218.11,224.32) .. (218.11,222.71) -- cycle ;
%Shape: Ellipse [id:dp3420413246810373] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (297.52,222.71) .. controls (297.52,221.1) and (298.84,219.79) .. (300.46,219.79) .. controls (302.09,219.79) and (303.4,221.1) .. (303.4,222.71) .. controls (303.4,224.32) and (302.09,225.63) .. (300.46,225.63) .. controls (298.84,225.63) and (297.52,224.32) .. (297.52,222.71) -- cycle ;
%Shape: Ellipse [id:dp3332069751430584] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (376.93,222.71) .. controls (376.93,221.1) and (378.25,219.79) .. (379.87,219.79) .. controls (381.5,219.79) and (382.81,221.1) .. (382.81,222.71) .. controls (382.81,224.32) and (381.5,225.63) .. (379.87,225.63) .. controls (378.25,225.63) and (376.93,224.32) .. (376.93,222.71) -- cycle ;
%Shape: Ellipse [id:dp37736611174132373] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (456.34,65.11) .. controls (456.34,63.5) and (457.65,62.19) .. (459.28,62.19) .. controls (460.9,62.19) and (462.22,63.5) .. (462.22,65.11) .. controls (462.22,66.72) and (460.9,68.03) .. (459.28,68.03) .. controls (457.65,68.03) and (456.34,66.72) .. (456.34,65.11) -- cycle ;
%Shape: Ellipse [id:dp11837806347467261] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (456.34,143.91) .. controls (456.34,142.3) and (457.65,140.99) .. (459.28,140.99) .. controls (460.9,140.99) and (462.22,142.3) .. (462.22,143.91) .. controls (462.22,145.52) and (460.9,146.83) .. (459.28,146.83) .. controls (457.65,146.83) and (456.34,145.52) .. (456.34,143.91) -- cycle ;
%Shape: Ellipse [id:dp29593362896303843] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (456.34,222.71) .. controls (456.34,221.1) and (457.65,219.79) .. (459.28,219.79) .. controls (460.9,219.79) and (462.22,221.1) .. (462.22,222.71) .. controls (462.22,224.32) and (460.9,225.63) .. (459.28,225.63) .. controls (457.65,225.63) and (456.34,224.32) .. (456.34,222.71) -- cycle ;
%Shape: Ellipse [id:dp7056727265782368] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (138.7,222.71) .. controls (138.7,221.1) and (140.02,219.79) .. (141.65,219.79) .. controls (143.27,219.79) and (144.59,221.1) .. (144.59,222.71) .. controls (144.59,224.32) and (143.27,225.63) .. (141.65,225.63) .. controls (140.02,225.63) and (138.7,224.32) .. (138.7,222.71) -- cycle ;
%Shape: Ellipse [id:dp13083885521770022] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (138.7,143.91) .. controls (138.7,142.3) and (140.02,140.99) .. (141.65,140.99) .. controls (143.27,140.99) and (144.59,142.3) .. (144.59,143.91) .. controls (144.59,145.52) and (143.27,146.83) .. (141.65,146.83) .. controls (140.02,146.83) and (138.7,145.52) .. (138.7,143.91) -- cycle ;
%Shape: Ellipse [id:dp7075898800913396] 
\draw  [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=1 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=1 ] (138.7,65.11) .. controls (138.7,63.5) and (140.02,62.19) .. (141.65,62.19) .. controls (143.27,62.19) and (144.59,63.5) .. (144.59,65.11) .. controls (144.59,66.72) and (143.27,68.03) .. (141.65,68.03) .. controls (140.02,68.03) and (138.7,66.72) .. (138.7,65.11) -- cycle ;
%Shape: Ellipse [id:dp6933437758790127] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (323.99,118.52) .. controls (323.99,116.91) and (325.31,115.6) .. (326.93,115.6) .. controls (328.56,115.6) and (329.87,116.91) .. (329.87,118.52) .. controls (329.87,120.13) and (328.56,121.44) .. (326.93,121.44) .. controls (325.31,121.44) and (323.99,120.13) .. (323.99,118.52) -- cycle ;
%Shape: Ellipse [id:dp2821610329589288] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (323.99,196.44) .. controls (323.99,194.83) and (325.31,193.53) .. (326.93,193.53) .. controls (328.56,193.53) and (329.87,194.83) .. (329.87,196.44) .. controls (329.87,198.06) and (328.56,199.36) .. (326.93,199.36) .. controls (325.31,199.36) and (323.99,198.06) .. (323.99,196.44) -- cycle ;
%Shape: Ellipse [id:dp3149303988802017] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (244.58,118.52) .. controls (244.58,116.91) and (245.9,115.6) .. (247.52,115.6) .. controls (249.15,115.6) and (250.46,116.91) .. (250.46,118.52) .. controls (250.46,120.13) and (249.15,121.44) .. (247.52,121.44) .. controls (245.9,121.44) and (244.58,120.13) .. (244.58,118.52) -- cycle ;
%Shape: Ellipse [id:dp8719531035106769] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (271.05,169.3) .. controls (271.05,167.69) and (272.37,166.38) .. (273.99,166.38) .. controls (275.62,166.38) and (276.93,167.69) .. (276.93,169.3) .. controls (276.93,170.91) and (275.62,172.22) .. (273.99,172.22) .. controls (272.37,172.22) and (271.05,170.91) .. (271.05,169.3) -- cycle ;
%Shape: Ellipse [id:dp5609329940018541] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (350.46,170.18) .. controls (350.46,168.57) and (351.78,167.26) .. (353.4,167.26) .. controls (355.03,167.26) and (356.34,168.57) .. (356.34,170.18) .. controls (356.34,171.79) and (355.03,173.1) .. (353.4,173.1) .. controls (351.78,173.1) and (350.46,171.79) .. (350.46,170.18) -- cycle ;
%Shape: Ellipse [id:dp33160114486764736] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (271.05,90.5) .. controls (271.05,88.89) and (272.37,87.58) .. (273.99,87.58) .. controls (275.62,87.58) and (276.93,88.89) .. (276.93,90.5) .. controls (276.93,92.11) and (275.62,93.42) .. (273.99,93.42) .. controls (272.37,93.42) and (271.05,92.11) .. (271.05,90.5) -- cycle ;
%Shape: Ellipse [id:dp4790244856188428] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (403.4,118.52) .. controls (403.4,116.91) and (404.72,115.6) .. (406.34,115.6) .. controls (407.96,115.6) and (409.28,116.91) .. (409.28,118.52) .. controls (409.28,120.13) and (407.96,121.44) .. (406.34,121.44) .. controls (404.72,121.44) and (403.4,120.13) .. (403.4,118.52) -- cycle ;
%Shape: Ellipse [id:dp5681861337329439] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (404.28,196.44) .. controls (404.28,194.83) and (405.6,193.53) .. (407.22,193.53) .. controls (408.85,193.53) and (410.16,194.83) .. (410.16,196.44) .. controls (410.16,198.06) and (408.85,199.36) .. (407.22,199.36) .. controls (405.6,199.36) and (404.28,198.06) .. (404.28,196.44) -- cycle ;
%Shape: Ellipse [id:dp6627427667441331] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (351.34,91.37) .. controls (351.34,89.76) and (352.66,88.46) .. (354.28,88.46) .. controls (355.91,88.46) and (357.22,89.76) .. (357.22,91.37) .. controls (357.22,92.99) and (355.91,94.29) .. (354.28,94.29) .. controls (352.66,94.29) and (351.34,92.99) .. (351.34,91.37) -- cycle ;
%Shape: Ellipse [id:dp8885135953753948] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (429.87,170.18) .. controls (429.87,168.57) and (431.19,167.26) .. (432.81,167.26) .. controls (434.43,167.26) and (435.75,168.57) .. (435.75,170.18) .. controls (435.75,171.79) and (434.43,173.1) .. (432.81,173.1) .. controls (431.19,173.1) and (429.87,171.79) .. (429.87,170.18) -- cycle ;
%Shape: Ellipse [id:dp31913448657504817] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (191.64,91.37) .. controls (191.64,89.76) and (192.96,88.46) .. (194.58,88.46) .. controls (196.21,88.46) and (197.53,89.76) .. (197.53,91.37) .. controls (197.53,92.99) and (196.21,94.29) .. (194.58,94.29) .. controls (192.96,94.29) and (191.64,92.99) .. (191.64,91.37) -- cycle ;
%Shape: Ellipse [id:dp8546019084751966] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (191.64,170.18) .. controls (191.64,168.57) and (192.96,167.26) .. (194.58,167.26) .. controls (196.21,167.26) and (197.53,168.57) .. (197.53,170.18) .. controls (197.53,171.79) and (196.21,173.1) .. (194.58,173.1) .. controls (192.96,173.1) and (191.64,171.79) .. (191.64,170.18) -- cycle ;
%Shape: Ellipse [id:dp358593680301871] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (244.58,196.44) .. controls (244.58,194.83) and (245.9,193.53) .. (247.52,193.53) .. controls (249.15,193.53) and (250.46,194.83) .. (250.46,196.44) .. controls (250.46,198.06) and (249.15,199.36) .. (247.52,199.36) .. controls (245.9,199.36) and (244.58,198.06) .. (244.58,196.44) -- cycle ;
%Shape: Ellipse [id:dp4291371017758807] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (429.87,92.25) .. controls (429.87,90.64) and (431.19,89.33) .. (432.81,89.33) .. controls (434.43,89.33) and (435.75,90.64) .. (435.75,92.25) .. controls (435.75,93.86) and (434.43,95.17) .. (432.81,95.17) .. controls (431.19,95.17) and (429.87,93.86) .. (429.87,92.25) -- cycle ;
%Shape: Ellipse [id:dp12816990485682755] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (165.17,196.44) .. controls (165.17,194.83) and (166.49,193.53) .. (168.12,193.53) .. controls (169.74,193.53) and (171.06,194.83) .. (171.06,196.44) .. controls (171.06,198.06) and (169.74,199.36) .. (168.12,199.36) .. controls (166.49,199.36) and (165.17,198.06) .. (165.17,196.44) -- cycle ;
%Shape: Ellipse [id:dp40977539399227136] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (165.17,119.55) .. controls (165.17,117.94) and (166.49,116.63) .. (168.12,116.63) .. controls (169.74,116.63) and (171.06,117.94) .. (171.06,119.55) .. controls (171.06,121.16) and (169.74,122.47) .. (168.12,122.47) .. controls (166.49,122.47) and (165.17,121.16) .. (165.17,119.55) -- cycle ;

% Text Node
\draw (266.52,74) node [anchor=north west][inner sep=0.75pt]    {$\aa_{1}$};
% Text Node
\draw (257.58,171) node [anchor=north west][inner sep=0.75pt]    {$\aa_{2}$};
% Text Node
\draw (353,155) node [anchor=north west][inner sep=0.75pt]    {$\aa_{3}$};
% Text Node
\draw (320,102) node [anchor=north west][inner sep=0.75pt]    {$\aa_{4}$};
% Text Node
\draw (228.58,102.91) node [anchor=north west][inner sep=0.75pt]    {$\aa_{5}$};
% Text Node
\draw (312.45,200) node [anchor=north west][inner sep=0.75pt]    {$\aa_{6}$};


\end{tikzpicture}

==> projection.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} 

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]



\draw [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=0.55 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=0.55 ]   (173.71,46.26) -- (294.3,125.1) -- (223.55,152.46) -- (119.04,86.48) -- (173.71,47.06) ;

\draw [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=0.55 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=0.55 ]   (223.55,152.46) -- (294.3,125.1) -- (240.44,252.22) -- (174.51,261.88) -- cycle ;

\draw [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=0.2 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=0.2 ]   (119.04,87.29) -- (223.55,152.46) -- (174.51,261.88) -- (59.54,197.51) -- cycle ;

\draw [fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=0 ] [dash pattern={on 0.84pt off 2.51pt}]  (119.04,86.48) -- (223.55,152.46) -- (174.51,261.88) -- (59.54,197.51) ;

\draw [fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=0 ] [dash pattern={on 0.84pt off 2.51pt}]  (294.3,125.1) -- (223.55,152.46) ;

\draw [color={rgb, 255:red, 128; green, 128; blue, 128 }  ,draw opacity=1 ][fill={rgb, 255:red, 80; green, 227; blue, 226 }  ,fill opacity=0.33 ]   (59.14,162.11) -- (121.85,119.47) -- (227.17,118.67) -- (292.29,160.5) -- (243.25,213.6) -- (110.6,214.41) -- cycle ;

\draw  [color={rgb, 255:red, 128; green, 128; blue, 128 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (120.64,119.07) .. controls (120.64,117.77) and (121.7,116.72) .. (123.01,116.72) .. controls (124.32,116.72) and (125.37,117.77) .. (125.37,119.07) .. controls (125.37,120.37) and (124.32,121.42) .. (123.01,121.42) .. controls (121.7,121.42) and (120.64,120.37) .. (120.64,119.07) -- cycle ;

\draw  [color={rgb, 255:red, 128; green, 128; blue, 128 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (226.37,118.67) .. controls (226.37,117.37) and (227.42,116.32) .. (228.73,116.32) .. controls (230.04,116.32) and (231.1,117.37) .. (231.1,118.67) .. controls (231.1,119.96) and (230.04,121.02) .. (228.73,121.02) .. controls (227.42,121.02) and (226.37,119.96) .. (226.37,118.67) -- cycle ;

\draw  [color={rgb, 255:red, 128; green, 128; blue, 128 }  ,draw opacity=1 ][fill={rgb, 255:red, 128; green, 128; blue, 128 }  ,fill opacity=1 ] (172.1,162.52) .. controls (172.1,161.22) and (173.16,160.17) .. (174.46,160.17) .. controls (175.77,160.17) and (176.83,161.22) .. (176.83,162.52) .. controls (176.83,163.81) and (175.77,164.86) .. (174.46,164.86) .. controls (173.16,164.86) and (172.1,163.81) .. (172.1,162.52) -- cycle ;
\draw    (90.5,140.79) -- (59.14,162.11) -- (110.6,214.41) -- (243.25,213.6) -- (292.29,160.5) -- (282.65,154.36) ;
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (289.93,160.5) .. controls (289.93,159.21) and (290.99,158.16) .. (292.29,158.16) .. controls (293.6,158.16) and (294.66,159.21) .. (294.66,160.5) .. controls (294.66,161.8) and (293.6,162.85) .. (292.29,162.85) .. controls (290.99,162.85) and (289.93,161.8) .. (289.93,160.5) -- cycle ;
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (240.89,213.26) .. controls (240.89,211.96) and (241.94,210.91) .. (243.25,210.91) .. controls (244.56,210.91) and (245.61,211.96) .. (245.61,213.26) .. controls (245.61,214.55) and (244.56,215.6) .. (243.25,215.6) .. controls (241.94,215.6) and (240.89,214.55) .. (240.89,213.26) -- cycle ;
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (58.14,162.11) .. controls (58.14,160.82) and (59.2,159.76) .. (60.51,159.76) .. controls (61.81,159.76) and (62.87,160.82) .. (62.87,162.11) .. controls (62.87,163.41) and (61.81,164.46) .. (60.51,164.46) .. controls (59.2,164.46) and (58.14,163.41) .. (58.14,162.11) -- cycle ;
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (108.23,214.06) .. controls (108.23,212.76) and (109.29,211.71) .. (110.6,211.71) .. controls (111.9,211.71) and (112.96,212.76) .. (112.96,214.06) .. controls (112.96,215.36) and (111.9,216.41) .. (110.6,216.41) .. controls (109.29,216.41) and (108.23,215.36) .. (108.23,214.06) -- cycle ;
\draw    (173.71,47.06) -- (294.3,125.1) ;
\draw    (294.3,125.1) -- (240.44,252.22) ;
\draw    (174.51,261.88) -- (59.54,197.51) ;
\draw    (240.44,252.22) -- (174.51,261.88) ;
\draw    (173.71,47.06) -- (119.04,86.48) ;
\draw    (70.8,174.38) -- (59.54,197.51) ;
\draw    (119.04,87.29) -- (90.5,140.79) ;
\draw [fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=0 ] [dash pattern={on 0.84pt off 2.51pt}]  (89.29,142.4) -- (70.8,174.38) ;
\draw [color={rgb, 255:red, 189; green, 185; blue, 187 }  ,draw opacity=0.06 ][fill={rgb, 255:red, 189; green, 185; blue, 187 }  ,fill opacity=0.1 ]   (70.8,174.38) -- (174.11,213.6) -- (267.77,187.05) -- (259.73,139.59) -- (171.29,119.47) -- (90.5,140.79) -- cycle ;
\draw    (107.78,174.99) -- (59.54,197.51) ;
\draw    (240.44,252.22) -- (107.78,174.99) ;
\draw    (173.71,47.06) -- (107.78,174.99) ;

% Text Node
\draw (107.2,102.1) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$+\!+\!-$};
% Text Node
\draw (213.42,102.1) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$+\!-\!-$};
% Text Node
\draw (296.13,152.39) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$+\!-\!+$};
% Text Node
\draw (262.24,207.45) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$-\!-\!+$};
% Text Node
\draw (72.18,221.28) node [anchor=north west][inner sep=0.75pt] [font=\footnotesize]   {$-\!+\!+$};
% Text Node
\draw (20.74,151.7) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$-\!+\!-$};
% Text Node
\draw (147.14,166.87) node [anchor=north west][inner sep=0.75pt]   [font=\scriptsize]  {$( 0,0,0)$};
% Text Node
\draw (151.65,26) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize]  {$\left(\frac{1}{2} ,\frac{1}{2} ,\frac{1}{2}\right)$};
% Text Node
\draw (133.34,266.78) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize]  {$-\left( \frac{1}{2} ,\frac{1}{2} ,\frac{1}{2}\right)$};
\end{tikzpicture}

==> voronoibanana3.tikz <==



\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1, scale=0.7, every node/.style={scale=1}]
%uncomment if require: \path (0,460); %set diagram left start at 0, and has height of 460

%Shape: Diamond [id:dp33622612990646306] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1]  (339.09,19.67) -- (384.36,48.52) -- (339.09,77.38) -- (293.83,48.52) -- cycle ;
%Shape: Diamond [id:dp7478924061587258] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.2]  (339.09,77.38) -- (439.73,254.19) -- (339.09,431) -- (238.45,254.19) -- cycle ;
%Straight Lines [id:da392806681125498] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.2]    (384.36,48.52) -- (485,225.33) ;
%Straight Lines [id:da8792982716543274] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.2]    (193.19,225.33) -- (293.83,48.52) ;
%Straight Lines [id:da19239762736915234] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.2]    (193.19,225.33) -- (238.45,254.19) ;
%Straight Lines [id:da17944817882969377] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.2]    (293.83,402.15) -- (339.09,431) ;
%Straight Lines [id:da11346559717062576] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.2]    (485,225.33) -- (439.73,254.19) ;
%Straight Lines [id:da30499829900963293] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.2]    (384.36,402.15) -- (339.09,431) ;
%Straight Lines [id:da5736891841175582] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.2]    (193.19,225.33) -- (293.83,402.15) ;
%Straight Lines [id:da07110016724576318] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.2]    (485,225.33) -- (384.36,402.15) ;
%Straight Lines [id:da5197355556136205] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=0.75]  [dash pattern={on 0.84pt off 2.51pt}]  (339.09,356.1) -- (384.36,402.15) ;
%Straight Lines [id:da8406224832303266] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=0.75]  [dash pattern={on 0.84pt off 2.51pt}]  (339.09,356.1) -- (293.83,402.15) ;
%Straight Lines [id:da3166989702902032] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=0.75]  [dash pattern={on 0.84pt off 2.51pt}]  (255.03,179.29) -- (339.09,356.1) ;
%Straight Lines [id:da6230789179238543] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=0.75]  [dash pattern={on 0.84pt off 2.51pt}]  (421.87,181.74) -- (339.09,356.1) ;
%Straight Lines [id:da31038919698766465] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=0.75]  [dash pattern={on 0.84pt off 2.51pt}]  (255.03,179.29) -- (339.09,19.67) ;
%Straight Lines [id:da13030617661457966] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=0.75]  [dash pattern={on 0.84pt off 2.51pt}]  (421.87,181.74) -- (339.09,19.67) ;
%Straight Lines [id:da026824053516244284] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=0.75]  [dash pattern={on 0.84pt off 2.51pt}]  (255.03,179.29) -- (193.19,225.33) ;
%Straight Lines [id:da550752438703034] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=0.75]  [dash pattern={on 0.84pt off 2.51pt}]  (421.87,181.74) -- (485,225.33) ;
%Shape: Circle [id:dp7729331319041981] 
\draw  %[color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ] #BLUE
[fill={rgb, 255:red, 126; green, 211; blue, 33  }  ,fill opacity=1 ] (335.59,77.38) .. controls (335.59,75.44) and (337.16,73.88) .. (339.09,73.88) .. controls (341.03,73.88) and (342.59,75.44) .. (342.59,77.38) .. controls (342.59,79.31) and (341.03,80.88) .. (339.09,80.88) .. controls (337.16,80.88) and (335.59,79.31) .. (335.59,77.38) -- cycle ;
%Shape: Circle [id:dp4083703094240094] 
\draw  %[color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ] #BLUE
[fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (335.59,19.67) .. controls (335.59,17.73) and (337.16,16.17) .. (339.09,16.17) .. controls (341.03,16.17) and (342.59,17.73) .. (342.59,19.67) .. controls (342.59,21.6) and (341.03,23.17) .. (339.09,23.17) .. controls (337.16,23.17) and (335.59,21.6) .. (335.59,19.67) -- cycle ;
%Shape: Circle [id:dp4686493956933877] 
\draw  %[color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ] #BLUE
[fill={rgb, 255:red, 126; green, 211; blue, 33  }  ,fill opacity=1 ] (481.5,225.33) .. controls (481.5,223.4) and (483.07,221.83) .. (485,221.83) .. controls (486.93,221.83) and (488.5,223.4) .. (488.5,225.33) .. controls (488.5,227.27) and (486.93,228.83) .. (485,228.83) .. controls (483.07,228.83) and (481.5,227.27) .. (481.5,225.33) -- cycle ;
%Shape: Circle [id:dp10578613497375544] 
\draw  %[color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]#BLUE
[fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (189.69,225.33) .. controls (189.69,223.4) and (191.25,221.83) .. (193.19,221.83) .. controls (195.12,221.83) and (196.69,223.4) .. (196.69,225.33) .. controls (196.69,227.27) and (195.12,228.83) .. (193.19,228.83) .. controls (191.25,228.83) and (189.69,227.27) .. (189.69,225.33) -- cycle ;
%Shape: Circle [id:dp801585577413195] 
\draw  %[color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]#BLUE
[fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (335.59,356.1) .. controls (335.59,354.17) and (337.16,352.6) .. (339.09,352.6) .. controls (341.03,352.6) and (342.59,354.17) .. (342.59,356.1) .. controls (342.59,358.03) and (341.03,359.6) .. (339.09,359.6) .. controls (337.16,359.6) and (335.59,358.03) .. (335.59,356.1) -- cycle ;
%Shape: Circle [id:dp9733935806776404] 
\draw  %[color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]#BLUE
[fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ] (335.59,431) .. controls (335.59,429.07) and (337.16,427.5) .. (339.09,427.5) .. controls (341.03,427.5) and (342.59,429.07) .. (342.59,431) .. controls (342.59,432.93) and (341.03,434.5) .. (339.09,434.5) .. controls (337.16,434.5) and (335.59,432.93) .. (335.59,431) -- cycle ;
%Shape: Circle [id:dp925116043248561] 
\draw  %[color={rgb, 255:red, 126; green, 211; blue, 33 }  ,draw opacity=1 ]#GREEN
[fill={rgb, 255:red, 208; green, 2; blue, 27}  ,fill opacity=1 ] (418.37,181.74) .. controls (418.37,179.81) and (419.94,178.24) .. (421.87,178.24) .. controls (423.8,178.24) and (425.37,179.81) .. (425.37,181.74) .. controls (425.37,183.68) and (423.8,185.24) .. (421.87,185.24) .. controls (419.94,185.24) and (418.37,183.68) .. (418.37,181.74) -- cycle ;
%Shape: Circle [id:dp28470723777552154] 
\draw  %[color={rgb, 255:red, 126; green, 211; blue, 33 }  ,draw opacity=1 ]#GREEN
[fill={rgb, 255:red, 208; green, 2; blue, 27}  ,fill opacity=1 ] (436.23,254.19) .. controls (436.23,252.26) and (437.8,250.69) .. (439.73,250.69) .. controls (441.67,250.69) and (443.23,252.26) .. (443.23,254.19) .. controls (443.23,256.12) and (441.67,257.69) .. (439.73,257.69) .. controls (437.8,257.69) and (436.23,256.12) .. (436.23,254.19) -- cycle ;
%Shape: Circle [id:dp9346219729714278] 
\draw  %[color={rgb, 255:red, 126; green, 211; blue, 33 }  ,draw opacity=1 ]#GREEN
[fill={rgb, 255:red, 208; green, 2; blue, 27}  ,fill opacity=1 ] (290.33,402.15) .. controls (290.33,400.21) and (291.89,398.65) .. (293.83,398.65) .. controls (295.76,398.65) and (297.33,400.21) .. (297.33,402.15) .. controls (297.33,404.08) and (295.76,405.65) .. (293.83,405.65) .. controls (291.89,405.65) and (290.33,404.08) .. (290.33,402.15) -- cycle ;
%Shape: Circle [id:dp8809581277600707] 
\draw  %[color={rgb, 255:red, 126; green, 211; blue, 33 }  ,draw opacity=1 ]#GREEN
[fill={rgb, 255:red, 208; green, 2; blue, 27}  ,fill opacity=1 ] (290.33,48.52) .. controls (290.33,46.59) and (291.89,45.02) .. (293.83,45.02) .. controls (295.76,45.02) and (297.33,46.59) .. (297.33,48.52) .. controls (297.33,50.45) and (295.76,52.02) .. (293.83,52.02) .. controls (291.89,52.02) and (290.33,50.45) .. (290.33,48.52) -- cycle ;
%Shape: Circle [id:dp09642332592258196] 
\draw  %[color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]#RED
[fill={rgb, 255:red, 74; green, 144; blue, 226}  ,fill opacity=1 ] (251.53,179.29) .. controls (251.53,177.36) and (253.09,175.79) .. (255.03,175.79) .. controls (256.96,175.79) and (258.53,177.36) .. (258.53,179.29) .. controls (258.53,181.22) and (256.96,182.79) .. (255.03,182.79) .. controls (253.09,182.79) and (251.53,181.22) .. (251.53,179.29) -- cycle ;
%Shape: Circle [id:dp22620768232726918] 
\draw  %[color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]#RED
[fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (380.86,402.15) .. controls (380.86,400.21) and (382.43,398.65) .. (384.36,398.65) .. controls (386.29,398.65) and (387.86,400.21) .. (387.86,402.15) .. controls (387.86,404.08) and (386.29,405.65) .. (384.36,405.65) .. controls (382.43,405.65) and (380.86,404.08) .. (380.86,402.15) -- cycle ;
%Shape: Circle [id:dp19453208834363012] 
\draw  %[color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]#RED
[fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (234.95,254.19) .. controls (234.95,252.26) and (236.52,250.69) .. (238.45,250.69) .. controls (240.39,250.69) and (241.95,252.26) .. (241.95,254.19) .. controls (241.95,256.12) and (240.39,257.69) .. (238.45,257.69) .. controls (236.52,257.69) and (234.95,256.12) .. (234.95,254.19) -- cycle ;
%Shape: Circle [id:dp4826391237306089] 
\draw  %[color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]#RED
[fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (380.86,48.52) .. controls (380.86,46.59) and (382.43,45.02) .. (384.36,45.02) .. controls (386.29,45.02) and (387.86,46.59) .. (387.86,48.52) .. controls (387.86,50.45) and (386.29,52.02) .. (384.36,52.02) .. controls (382.43,52.02) and (380.86,50.45) .. (380.86,48.52) -- cycle ;

% Text Node
\draw (305,4.4) node [anchor=north west][inner sep=-0.75pt]  [font=\footnotesize]  {$+-+-$};
% Text Node
\draw (389.33,38.4) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$+-++$};
% Text Node
\draw (491.33,217) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$+--+$};
% Text Node
\draw (305,435.07) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$-+-+$};
% Text Node
\draw (117,217) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$-++-$};
% Text Node
\draw (305,325) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$++--$};
% Text Node
\draw (305,86) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$--++$};
% Text Node
\draw (392.33,390) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$++-+$};
% Text Node
\draw (243.33,248.4) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$-+++$};
% Text Node
\draw (190,160) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$+++-$};
% Text Node
\draw (365,246.4) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$---+$};
% Text Node
\draw (215,390) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$-+--$};
% Text Node
\draw (220,36) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize,color={rgb, 255:red, 0; green, 0; blue, 0 }  ,opacity=1 ]  {$--+-$};
% Text Node
\draw (420.33,160) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$+---$};


%banana graphs
%green
\node[circle, draw, fill=black, inner sep=1pt] (u) at (495,260) {};
    \node[circle, draw, fill=black, inner sep=1pt] (v) at (570,260) {};
    
    % Draw the four parallel edges with arrows in the middle and labels
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u) to[bend left=60]  (v);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u) to[bend left=17]  (v);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u) to[bend right=17]  (v);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u) to[bend right=60]  (v);


%red
          \node[circle, draw, fill=black, inner sep=1pt] (u1) at (210, 435) {};
    \node[circle, draw, fill=black, inner sep=1pt] (v1) at (285,435) {};
    
    % Draw the four parallel edges with arrows in the middle and labels
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u1) to[bend left=60]  (v1);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u1) to[bend left=15]  (v1);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u1) to[bend right=15]  (v1);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u1) to[bend right=60]  (v1);

%blue
          \node[circle, draw, fill=black, inner sep=1pt] (u2) at (410, 80) {};
    \node[circle, draw, fill=black, inner sep=1pt] (v2) at (485,80) {};
    
    % Draw the four parallel edges with arrows in the middle and labels
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u2) to[bend left=60]  (v2);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u2) to[bend left=15]  (v2);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{>}}},
          postaction={decorate}] (u2) to[bend right=15]  (v2);
    \draw[decoration={markings, mark=at position 0.5 with {\arrow{<}}},
          postaction={decorate}] (u2) to[bend right=60]  (v2);

\end{tikzpicture}





